An Adversarial Active Sampling-based Data Augmentation Framework for Manufacturable Chip Design

Lithography modeling is a crucial problem in chip design to ensure a chip design mask is manufacturable. It requires rigorous simulations of optical and chemical models that are computationally expensive. Recent developments in machine learning have provided alternative solutions in replacing the time-consuming lithography simulations with deep neural networks. However, the considerable accuracy drop still impedes its industrial adoption. Most importantly, the quality and quantity of the training dataset directly affect the model performance. To tackle this problem, we propose a litho-aware data augmentation (LADA) framework to resolve the dilemma of limited data and improve the machine learning model performance. First, we pretrain the neural networks for lithography modeling and a gradient-friendly StyleGAN2 generator. We then perform adversarial active sampling to generate informative and synthetic in-distribution mask designs. These synthetic mask images will augment the original limited training dataset used to finetune the lithography model for improved performance. Experimental results demonstrate that LADA can successfully exploits the neural network capacity by narrowing down the performance gap between the training and testing data instances.

==> drop.dat <==
%% LaTeX2e file `drop.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/09/06.
%%
Iteration dr l1/fc l2/fc
5 47.28 35.38 37.26
10 34.207 26.54 26.86
15 28.889 23.3 22.86
20 24.633 21.1 20.96
25 22.7 19.6 19.72
30 21.076 17.36 17.82
35 20.115 16.86 18.08
40 18.414 15.98 16.46
45 17.337 15.44 15.92
50 17.337 14.76 15.42
55 16.911 14.8 15.54
60 16.715 15.64 15.14
65 15.839 14.74 15.44
70 15.613 14.14 15.86
75 15.68 14.36 14.72
80 15.346 14.08 14.46
85 14.942 13.84 13.8
90 14.513 12.82 13.12
95 14.925 13.44 13.76
100 13.769 13.22 13.64
105 13.467 12.88 13.86
110 14.243 13.48 14.34
115 13.323 13.78 13.1
120 13.414 13.34 13.38
125 12.769 12.76 13.22
130 13.6 12.68 12.32
135 12.974 13.72 13.34
140 13.224 12.56 12.96
145 12.788 12.74 12.52
150 12.231 13.18 12.32
155 12.231 12.88 12.2
160 12.38 12.44 12.14
165 12.38 12.82 12.92
170 12.301 13.02 12.42
175 12.069 13.06 12.54
180 12.206 12.48 12
185 12.091 12.14 12.34
190 11.655 12.42 12.46
195 12.338 12.2 11.88
200 12.052 11.9 11.9





